Sequential Semantic-Non-Semantic Watermarking: Robustness Against UnMarker Attacks

Advancements in artificial intelligence (AI) have accelerated digital content generation and intensified concerns around fraud, misuse, counterfeiting, and content provenance. Defensive image watermarking provides a practical mechanism for identifying and tracing digital content, but recent watermark-removal attacks challenge its robustness. This study investigates Sequential Semantic Non-Semantic Watermarking (SSNSW), which combines HiDDeN and StegaStamp as complementary non-semantic and semantic watermarking schemes. Using 50 images from MS-COCO and CelebA-HQ, both embedding orders are evaluated, followed by UnMarker's non-semantic and semantic attacks applied individually and sequentially. Results show that both watermarks remain highly decodable after dual embedding, with only limited embedding-order effects. Under individual attacks, one watermark generally remains strongly decodable: StegaStamp under the non-semantic attack and HiDDeN under the semantic attack. Sequential attacks are therefore required to substantially reduce both watermark signals, while attack order has a limited and configuration-dependent effect. The semantic attack also shows a broader effect across the two watermark types than the non-semantic attack. LPIPS remains relatively low in several settings, although qualitative inspection reveals noticeable distortions, particularly in selected facial images, indicating that LPIPS should not be used alone to assess visual quality. Overall, the findings show that combining complementary watermark types can increase robustness against single-stage removal attacks and motivate broader multi-layer watermarking, stronger perceptual evaluation, and further study of sequential watermark-removal strategies.

==> conversion_manifest.json <==
{
  "project": "SSNSW IEEEtran exact-content conversion",
  "document_class": "\\documentclass[journal]{IEEEtran}",
  "main_file": "main.tex",
  "bibliography_file": "references.bib",
  "preservation_verification": "PASS",
  "files": [
    {
      "path": ".latexmkrc",
      "bytes": 107,
      "sha256": "bcbcd59c1ceb7d98af38a1bfb8ff1d8fbff178a95b78319dd223ea1628efb0a3"
    },
    {
      "path": "appendices/detailed_experimental_results.tex",
      "bytes": 42677,
      "sha256": "bf2d66c3113ba2cd19796dadfde9ead9fe18e6381609abd6fae641cf21e87c76"
    },
    {
      "path": "conversion_notes.txt",
      "bytes": 8458,
      "sha256": "2860d108b63059d1296b88534ea7548d6ba910f85a35fe71258ffd3dbbf3da24"
    },
    {
      "path": "images/Euro_banknote.jpg",
      "bytes": 363508,
      "sha256": "8199940cb3075738d9f5bf575334f260146738406e472926de6240c3664c9ef8"
    },
    {
      "path": "images/Experiments/BaseHiDDeNHigh.png",
      "bytes": 118520,
      "sha256": "40eac22f50e4b44056a977139c5bcedb14df067e2b83f80a6926b5800e1b8f8e"
    },
    {
      "path": "images/Experiments/BaseHiDDeNLow.png",
      "bytes": 101612,
      "sha256": "6bde5af0df01842be8a43e76d2dee31748e28f01ad35d6abd7d8ace57fbf8f6d"
    },
    {
      "path": "images/Experiments/BaseStegaHigh.png",
      "bytes": 641446,
      "sha256": "0ea40e6cc5249b77c346b5121402435379b6b095600e497869965096a1002f38"
    },
    {
      "path": "images/Experiments/BaseStegaLow.png",
      "bytes": 751335,
      "sha256": "98669713b449bee3061e332b17328030ecf3dcb8fe8dc481706e405d83a98864"
    },
    {
      "path": "images/Experiments/P2_HS_Step0.jpg",
      "bytes": 85020,
      "sha256": "21d0969034b8214314b89d6d07525f0c3eeeea51a2f42964b6662bcc88aed3a6"
    },
    {
      "path": "images/Experiments/P2_HS_Step1.png",
      "bytes": 128771,
      "sha256": "5cd5df7a132a70f532cee4091b803331ca2d9f6f28ecd0fbcd78fd2c6ef46a31"
    },
    {
      "path": "images/Experiments/P2_HS_Step2.png",
      "bytes": 175662,
      "sha256": "1274eab93014a8014e168b0f94632a3264d27bfbea0a2f6e0fee985891812672"
    },
    {
      "path": "images/Experiments/P2_SH5_Step0.jpg",
      "bytes": 113429,
      "sha256": "fc597532212b0682958604e6711d1b17a0dca61c57c06b9ffba45ea616966ea0"
    },
    {
      "path": "images/Experiments/P2_SH5_Step1.png",
      "bytes": 317378,
      "sha256": "82ceae233d54f62592090bd67687d97e8f70d37b23602ec46f86c6afb79ad9e0"
    },
    {
      "path": "images/Experiments/P2_SH5_Step2.png",
      "bytes": 220433,
      "sha256": "d3df269012bf3b71500d2c8be90fb35295c20d1e8e023795bcdfeba5b56a8471"
    },
    {
      "path": "images/Experiments/P3_HS.png",
      "bytes": 201620,
      "sha256": "b856beccc3b58b1dac2f69a8e7425bd7f04a2ea1c58a391878252d26a3c2ec5d"
    },
    {
      "path": "images/Experiments/P3_HS_NS.png",
      "bytes": 357776,
      "sha256": "164eefa03ff5dbc4bcf2f390b05e08b57ce84c2b64f3f15d4c48a538d1e1ca13"
    },
    {
      "path": "images/Experiments/P3_HS_NS_S.png",
      "bytes": 359205,
      "sha256": "00b38fd888e7bde27afd0527941aa261a3aced3e57d6269d8aa1fcf3edff978d"
    },
    {
      "path": "images/Experiments/P3_HS_S.png",
      "bytes": 218678,
      "sha256": "c837c7f90fc922db78d3221860c740f24ef672e7a7d8f733e072a48f37a66480"
    },
    {
      "path": "images/Experiments/P3_HS_S_NS.png",
      "bytes": 312588,
      "sha256": "fca4b9f31a613470e65d0d4644b45b980d83edbbe8a75ef8324803958720e6ba"
    },
    {
      "path": "images/Experiments/P3_SH.png",
      "bytes": 193803,
      "sha256": "45935a2ffaab54bcf7c5b94010221f756758cd0b42ff0f8e88ea74dd5339497a"
    },
    {
      "path": "images/Experiments/P3_SH_NS.png",
      "bytes": 383684,
      "sha256": "a4fdfa3e8eaf7eaf2848b470a972a90619a7e8854b46c995c354904c63b3f38a"
    },
    {
      "path": "images/Experiments/P3_SH_NS_S.png",
      "bytes": 385482,
      "sha256": "787274ac27573b37d045451d803c7b564f1b50f152d6af694df5da7863d04110"
    },
    {
      "path": "images/Experiments/P3_SH_S.png",
      "bytes": 222151,
      "sha256": "f00ff40c52138f9c0f2765a4acf17af57fc2d7524bfb76dc04b6b69455e1aa20"
    },
    {
      "path": "images/Experiments/P3_SH_S_NS.png",
      "bytes": 383667,
      "sha256": "f69912bc0810dc1c39af95afbf6948ae94a6d5f456d5f9cc5e2decdf88fcfb9b"
    },
    {
      "path": "images/Experiments/Phase1.png",
      "bytes": 706363,
      "sha256": "8d43d9e27fbc448ffaccc420e0b9a26c5fbe444fa34148302e5f9be015cef1c3"
    },
    {
      "path": "images/Experiments/Phase2.png",
      "bytes": 982039,
      "sha256": "0231e00894968e6f2090682747b50775bcbd88d875538142fb0190f5c66bbcf6"
    },
    {
      "path": "images/Experiments/Phase3.png",
      "bytes": 2232871,
      "sha256": "94f1ea0ce2eeaf86799643cb446929b7ecaacfa645289c3f5aa5514c851f5e7c"
    },
    {
      "path": "images/HiDDeN.png",
      "bytes": 27225,
      "sha256": "956257d8f837038353b626b1268f90ed827e8311c316291fc9bc6ec66313730f"
    },
    {
      "path": "images/Stega.png",
      "bytes": 527778,
      "sha256": "334c8cb6bc0c852c86cf0660cc0f8f23b0fe48abe97c5be80bbfb57568ba9787"
    },
    {
      "path": "images/deepfake.png",
      "bytes": 1279942,
      "sha256": "41d98dacfd2b43bf104749108442ae2834386e86bf8a014cd31a2936c6ced3b9"
    },
    {
      "path": "images/digital-watermarking-market-size.jpg",
      "bytes": 165644,
      "sha256": "a3bf956b9e99d0a8875635eb9ac541cf445b231335a9ec785b552bed2d944fdc"
    },
    {
      "path": "images/sample.jpeg",
      "bytes": 28370,
      "sha256": "3374406d134f8d194b680d15b59a4d1998ee7e1f5c34de0e584e77bfd7d0f103"
    },
    {
      "path": "images/visible-and-invisible.jpg",
      "bytes": 40743,
      "sha256": "14977d5e8b1e8df738002a84b84b67f31fefbd3939345786eda2006f55ef7b3f"
    },
    {
      "path": "images/watermark-removal.png",
      "bytes": 203857,
      "sha256": "4dec87f2f7b011f95375b5d93da972092776aa5c40dddcfb42cb072dc63dc951"
    },
    {
      "path": "main.tex",
      "bytes": 1412,
      "sha256": "fc8e43528655cd0a67bec7f177006163e85915964eb37784089044e51da8b065"
    },
    {
      "path": "preservation_verification.json",
      "bytes": 10654,
      "sha256": "529d3cf90a842e0db38a26986df50285972ab251b4ab8f9766d3d114ef02a8e4"
    },
    {
      "path": "preservation_verification.txt",
      "bytes": 6023,
      "sha256": "3b64c1799df1761ef210790514e3c7f5ec23440279ac671c3134dc0e4e7fb28d"
    },
    {
      "path": "references.bib",
      "bytes": 20263,
      "sha256": "41ca67b7211b0dbadb725c0146a316c40bfa4ad1ea63366aba94f29628642195"
    },
    {
      "path": "sections/01_introduction.tex",
      "bytes": 40755,
      "sha256": "851d527084a3323f211e333c22f813386e1f501e9208b5ed70c2a8133ff3bf2e"
    },
    {
      "path": "sections/02_technical_foundations.tex",
      "bytes": 91032,
      "sha256": "e9c89615ff9d4ddcbdf53d706019abd96309e866799282d77b084742aef4288b"
    },
    {
      "path": "sections/03_methodology.tex",
      "bytes": 16717,
      "sha256": "b9bee3fe195a2cd46acae61dc3cf76ff66d7dbe02baed5294901ccacc92bba30"
    },
    {
      "path": "sections/04_results.tex",
      "bytes": 23746,
      "sha256": "8cc32533d121fb1c2a53342819b618252c8d2406b90118379f6edda57967c4de"
    },
    {
      "path": "sections/05_discussion.tex",
      "bytes": 19606,
      "sha256": "699f7ee3a36fd6242cf23bfb0246945fb4790374d4efa3ef0d1f367b9c2ca63c"
    },
    {
      "path": "sections/06_conclusions.tex",
      "bytes": 3358,
      "sha256": "98a0c73eb869c84389cc298f42c0010079bf435b3d9b18fa3503a36bee5ffd2c"
    },
    {
      "path": "sections/abstract.tex",
      "bytes": 2069,
      "sha256": "688da4bb13447096b879f93382a0bef2b4b7d5abd3259cd6bada5a75ad3b53f0"
    }
  ]
}


==> conversion_notes.txt <==
IEEEtran exact-content conversion notes
======================================

SOURCE AND TARGET
-----------------
- Content source: FAU_Thesis_Template (1).zip
- Formatting baseline: SSNSW_IEEETrans.zip (bare IEEEtran demo with partial copied content and placeholders)
- Converted class: \documentclass[journal]{IEEEtran}
- Bibliography: source bibtex.bib renamed references.bib; IEEEtran.bst used. Two later duplicate-key entries were removed only because BibTeX rejected the database.

REMOVED THESIS-ADMINISTRATIVE FILES/SECTIONS
--------------------------------------------
- framework/titlepage.tex (university thesis title page; title and sole author transferred to IEEEtran title block)
- framework/declaration_of_authorship.tex (declaration of authorship)
- main.tex thesis-only table of contents, list of figures, and list of tables commands
- pictures/Friedrich-Alexander-Universität_Erlangen-Nürnberg_Logo_07.2022.eps (title-page logo)
- pictures/Friedrich-Alexander-Universität_Erlangen-Nürnberg_Logo_07.2022.svg (title-page logo)
- pictures/hfu_logo_vector_4C.eps (unused institutional logo)
- appendix/A_monthly_reports.tex and appendix/reports/Monatsbericht_Abschlussarbeit.pdf (unreferenced administrative monthly report)
- appendix/B_another_important_appendix.tex (empty, unreferenced placeholder)

STRUCTURAL COMMAND CHANGES
--------------------------
- Every active \chapter became \section.
- Every active \section became \subsection.
- Every active \subsection became \subsubsection.
- Every active \subsubsection became \paragraph.
- Thesis-only \markboth commands embedded in chapter headings were removed; visible heading wording was retained.
- Abstract \chapter* and TOC wrapper commands were replaced by the IEEEtran abstract environment; abstract paragraph text is unchanged.
- \printbibliography / biblatex setup was replaced by \bibliographystyle{IEEEtran} and \bibliography{references}.
- \appendix thesis setup was replaced by IEEEtran \appendices.
- \onecolumn was inserted immediately before the appendix because LaTeX longtable cannot run within IEEEtran two-column mode.

FLOAT AND WIDTH CHANGES
-----------------------
- content/1_introduction.tex: 4 occurrence(s): [H] -> [!t]
- content/2_technical_foundations.tex: 2 occurrence(s): [H] -> [!t]
- content/3_method.tex: 3 occurrence(s): [H] -> [!t]
- content/4_result.tex: 22 occurrence(s): [H] -> [!t]
- content/4_result.tex: 4 multi-panel figure environment(s): figure -> figure*
- sections/04_results.tex: 18 subfigure environments were converted to IEEE-compatible \subfloat blocks using the subfig package with caption=false. Every subcaption and subfigure label was retained verbatim.
- content/4_result.tex: 2 wide table environment(s): table -> table*
- content/5_discussion.tex: 3 occurrence(s): [H] -> [!t]
- content/5_discussion.tex: 3 wide table environment(s): table -> table*
- content/2_technical_foundations.tex: one \resizebox{\textwidth}{!} changed to \resizebox{\linewidth}{!} to fit an IEEE column.
- content/4_result.tex: four image widths changed from 1.1\linewidth to \linewidth to avoid exceeding their float width.
- sections/02_technical_foundations.tex: nine numbered display equations were wrapped in \resizebox{0.90\columnwidth}{!}{...} to prevent equations from extending into the adjacent IEEE column. Equation content, labels, and numbering were retained.
- sections/02_technical_foundations.tex: one unnumbered bilateral-filter equation and three unnumbered aligned definition blocks were wrapped in width-limited display containers. Mathematical/textual content and order were retained.
- main.tex: hyperref option bookmarks=false added to avoid PDF-bookmark conversion warnings for the four original headings containing mathematical arrows; visible headings and manuscript source text were not changed.

RENAMED ASSETS
--------------
- images/Euro banknote.jpg -> images/Euro_banknote.jpg; corresponding \includegraphics path updated. File bytes unchanged.

PACKAGES RETAINED/ADDED
-----------------------
- Retained as needed: cmap, fontenc, inputenc, amsmath, amssymb, graphicx, booktabs, array, multirow, longtable, pbox, enumitem, hyperref, cleveref.
- Added/configured: IEEEtran document class [journal].
- Added/configured: subfig [caption=false,font=footnotesize] as the IEEE-compatible replacement for subcaption.
- Added/configured: url loaded explicitly.
- Added/configured: hyperref options [hidelinks,bookmarks=false].
- Added/configured: a Times small-caps-italic font-shape substitution to the available Times italic shape, preventing font warnings triggered by original italic text inside IEEE small-caps captions. Text content is unchanged.

PACKAGES REMOVED
----------------
- scrhack
- todonotes
- xcolor (unused)
- chngcntr
- sidecap
- subcaption (replaced by IEEE-compatible subfig)
- svg
- pgf
- pgfplots
- lmodern
- placeins
- float
- algorithm2e (no algorithm environments in manuscript)
- setspace
- relsize
- geometry
- scrlayer-scrpage
- beramono
- listings (no listings in manuscript)
- csquotes
- biblatex
- acronym
- appendix

CONTENT/REFERENCE AUDIT BEFORE CONVERSION
-----------------------------------------
- 54 unique citation keys used; all exist in the source bibliography.
- 133 labels, all unique.
- 169 reference commands; none target a missing label.
- 18 figure environments, 17 standard table environments, and 14 longtable environments identified.
- No algorithm environment appears in the manuscript; algorithm2e was therefore not retained.
- All source image files were copied byte-for-byte.
- Bibliography correction required for compilation: the second occurrence of `liu2024image` was removed. It described the same paper as the earlier entry but used the same key with different field detail. The earlier entry, which is also the version retained in the supplied IEEETrans template, remains unchanged.
- Bibliography correction required for compilation: the second occurrence of `jiang2023evading` was removed. It was byte-for-byte identical to the earlier entry. The earlier entry remains unchanged.
- No cited BibTeX key was changed, and no retained entry was edited.

COMPILATION, WARNINGS, AND PRESERVATION VERIFICATION
----------------------------------------------------
- Compilation engine used for validation: pdfLaTeX through latexmk, with BibTeX8 for the IEEEtran bibliography pass.
- Clean full build completed successfully.
- Compiled document length: 46 pages.
- LaTeX errors: none.
- Undefined citations: none.
- Undefined or broken cross-references: none.
- Missing assets: none.
- Duplicate labels: none.
- Overfull boxes: none.
- Package warnings: none.
- Font warnings: none.
- Remaining unresolved notices: five underfull hbox notices and three underfull vbox notices. These are non-fatal spacing notices; rendered-page inspection found no clipped, omitted, or overlapping manuscript content.
- All 46 PDF pages were raster-rendered and visually reviewed, including the complete one-column multipage appendix and bibliography.
- preservation_verification.txt records a PASS result. Every delivered scientific source file was independently regenerated from the original FAU source using only the documented structural/compatibility transformation whitelist, then compared byte-for-byte with the delivered file.
- Ordered citation arguments, labels, references, equation references, and image assets were independently compared. All checks passed.
- Every scientific image asset is byte-for-byte identical to the source. The only asset pathname change is the documented space removal in Euro_banknote.jpg.

PLACES WHERE EXACT PRESERVATION WAS TECHNICALLY IMPOSSIBLE
----------------------------------------------------------
- The source bibliography contained two later entries that reused existing BibTeX keys: `liu2024image` and `jiang2023evading`. BibTeX cannot compile a database with duplicate keys, so only the later duplicate blocks were removed. The first occurrence of each entry remains unchanged, every cited key remains unchanged, and no manuscript citation command was changed.
- Thesis-administrative material listed above was intentionally omitted because it is not part of an IEEE Transactions manuscript.
- All remaining changes are LaTeX structural or compatibility transformations documented in this file. No scientific sentence, paragraph, caption wording, table entry, equation content, technical statement, result, or claim was rewritten.


==> preservation_verification.json <==
{
  "overall": "PASS",
  "files": [
    {
      "item": "sections/abstract.tex",
      "status": "PASS",
      "expected_sha256": "688da4bb13447096b879f93382a0bef2b4b7d5abd3259cd6bada5a75ad3b53f0",
      "actual_sha256": "688da4bb13447096b879f93382a0bef2b4b7d5abd3259cd6bada5a75ad3b53f0",
      "bytes": 2069
    },
    {
      "item": "sections/01_introduction.tex",
      "status": "PASS",
      "expected_sha256": "851d527084a3323f211e333c22f813386e1f501e9208b5ed70c2a8133ff3bf2e",
      "actual_sha256": "851d527084a3323f211e333c22f813386e1f501e9208b5ed70c2a8133ff3bf2e",
      "bytes": 40755
    },
    {
      "item": "sections/02_technical_foundations.tex",
      "status": "PASS",
      "expected_sha256": "e9c89615ff9d4ddcbdf53d706019abd96309e866799282d77b084742aef4288b",
      "actual_sha256": "e9c89615ff9d4ddcbdf53d706019abd96309e866799282d77b084742aef4288b",
      "bytes": 91032
    },
    {
      "item": "sections/03_methodology.tex",
      "status": "PASS",
      "expected_sha256": "b9bee3fe195a2cd46acae61dc3cf76ff66d7dbe02baed5294901ccacc92bba30",
      "actual_sha256": "b9bee3fe195a2cd46acae61dc3cf76ff66d7dbe02baed5294901ccacc92bba30",
      "bytes": 16717
    },
    {
      "item": "sections/04_results.tex",
      "status": "PASS",
      "expected_sha256": "8cc32533d121fb1c2a53342819b618252c8d2406b90118379f6edda57967c4de",
      "actual_sha256": "8cc32533d121fb1c2a53342819b618252c8d2406b90118379f6edda57967c4de",
      "bytes": 23746
    },
    {
      "item": "sections/05_discussion.tex",
      "status": "PASS",
      "expected_sha256": "699f7ee3a36fd6242cf23bfb0246945fb4790374d4efa3ef0d1f367b9c2ca63c",
      "actual_sha256": "699f7ee3a36fd6242cf23bfb0246945fb4790374d4efa3ef0d1f367b9c2ca63c",
      "bytes": 19606
    },
    {
      "item": "sections/06_conclusions.tex",
      "status": "PASS",
      "expected_sha256": "98a0c73eb869c84389cc298f42c0010079bf435b3d9b18fa3503a36bee5ffd2c",
      "actual_sha256": "98a0c73eb869c84389cc298f42c0010079bf435b3d9b18fa3503a36bee5ffd2c",
      "bytes": 3358
    },
    {
      "item": "appendices/detailed_experimental_results.tex",
      "status": "PASS",
      "expected_sha256": "bf2d66c3113ba2cd19796dadfde9ead9fe18e6381609abd6fae641cf21e87c76",
      "actual_sha256": "bf2d66c3113ba2cd19796dadfde9ead9fe18e6381609abd6fae641cf21e87c76",
      "bytes": 42677
    },
    {
      "item": "references.bib",
      "status": "PASS",
      "expected_sha256": "41ca67b7211b0dbadb725c0146a316c40bfa4ad1ea63366aba94f29628642195",
      "actual_sha256": "41ca67b7211b0dbadb725c0146a316c40bfa4ad1ea63366aba94f29628642195",
      "bytes": 20263
    },
    {
      "item": "main.tex title",
      "status": "PASS"
    },
    {
      "item": "main.tex author",
      "status": "PASS"
    },
    {
      "item": "ordered \\cite arguments",
      "status": "PASS",
      "count_source": 85,
      "count_converted": 85
    },
    {
      "item": "ordered \\label arguments",
      "status": "PASS",
      "count_source": 133,
      "count_converted": 133
    },
    {
      "item": "ordered \\ref arguments",
      "status": "PASS",
      "count_source": 167,
      "count_converted": 167
    },
    {
      "item": "ordered \\cref arguments",
      "status": "PASS",
      "count_source": 0,
      "count_converted": 0
    },
    {
      "item": "ordered \\Cref arguments",
      "status": "PASS",
      "count_source": 0,
      "count_converted": 0
    },
    {
      "item": "ordered \\eqref arguments",
      "status": "PASS",
      "count_source": 2,
      "count_converted": 2
    },
    {
      "item": "ordered \\pageref arguments",
      "status": "PASS",
      "count_source": 0,
      "count_converted": 0
    }
  ],
  "images": [
    {
      "source": "images/Euro banknote.jpg",
      "converted": "images/Euro_banknote.jpg",
      "status": "PASS",
      "sha256": "8199940cb3075738d9f5bf575334f260146738406e472926de6240c3664c9ef8"
    },
    {
      "source": "images/Experiments/BaseHiDDeNHigh.png",
      "converted": "images/Experiments/BaseHiDDeNHigh.png",
      "status": "PASS",
      "sha256": "40eac22f50e4b44056a977139c5bcedb14df067e2b83f80a6926b5800e1b8f8e"
    },
    {
      "source": "images/Experiments/BaseHiDDeNLow.png",
      "converted": "images/Experiments/BaseHiDDeNLow.png",
      "status": "PASS",
      "sha256": "6bde5af0df01842be8a43e76d2dee31748e28f01ad35d6abd7d8ace57fbf8f6d"
    },
    {
      "source": "images/Experiments/BaseStegaHigh.png",
      "converted": "images/Experiments/BaseStegaHigh.png",
      "status": "PASS",
      "sha256": "0ea40e6cc5249b77c346b5121402435379b6b095600e497869965096a1002f38"
    },
    {
      "source": "images/Experiments/BaseStegaLow.png",
      "converted": "images/Experiments/BaseStegaLow.png",
      "status": "PASS",
      "sha256": "98669713b449bee3061e332b17328030ecf3dcb8fe8dc481706e405d83a98864"
    },
    {
      "source": "images/Experiments/P2_HS_Step0.jpg",
      "converted": "images/Experiments/P2_HS_Step0.jpg",
      "status": "PASS",
      "sha256": "21d0969034b8214314b89d6d07525f0c3eeeea51a2f42964b6662bcc88aed3a6"
    },
    {
      "source": "images/Experiments/P2_HS_Step1.png",
      "converted": "images/Experiments/P2_HS_Step1.png",
      "status": "PASS",
      "sha256": "5cd5df7a132a70f532cee4091b803331ca2d9f6f28ecd0fbcd78fd2c6ef46a31"
    },
    {
      "source": "images/Experiments/P2_HS_Step2.png",
      "converted": "images/Experiments/P2_HS_Step2.png",
      "status": "PASS",
      "sha256": "1274eab93014a8014e168b0f94632a3264d27bfbea0a2f6e0fee985891812672"
    },
    {
      "source": "images/Experiments/P2_SH5_Step0.jpg",
      "converted": "images/Experiments/P2_SH5_Step0.jpg",
      "status": "PASS",
      "sha256": "fc597532212b0682958604e6711d1b17a0dca61c57c06b9ffba45ea616966ea0"
    },
    {
      "source": "images/Experiments/P2_SH5_Step1.png",
      "converted": "images/Experiments/P2_SH5_Step1.png",
      "status": "PASS",
      "sha256": "82ceae233d54f62592090bd67687d97e8f70d37b23602ec46f86c6afb79ad9e0"
    },
    {
      "source": "images/Experiments/P2_SH5_Step2.png",
      "converted": "images/Experiments/P2_SH5_Step2.png",
      "status": "PASS",
      "sha256": "d3df269012bf3b71500d2c8be90fb35295c20d1e8e023795bcdfeba5b56a8471"
    },
    {
      "source": "images/Experiments/P3_HS.png",
      "converted": "images/Experiments/P3_HS.png",
      "status": "PASS",
      "sha256": "b856beccc3b58b1dac2f69a8e7425bd7f04a2ea1c58a391878252d26a3c2ec5d"
    },
    {
      "source": "images/Experiments/P3_HS_NS.png",
      "converted": "images/Experiments/P3_HS_NS.png",
      "status": "PASS",
      "sha256": "164eefa03ff5dbc4bcf2f390b05e08b57ce84c2b64f3f15d4c48a538d1e1ca13"
    },
    {
      "source": "images/Experiments/P3_HS_NS_S.png",
      "converted": "images/Experiments/P3_HS_NS_S.png",
      "status": "PASS",
      "sha256": "00b38fd888e7bde27afd0527941aa261a3aced3e57d6269d8aa1fcf3edff978d"
    },
    {
      "source": "images/Experiments/P3_HS_S.png",
      "converted": "images/Experiments/P3_HS_S.png",
      "status": "PASS",
      "sha256": "c837c7f90fc922db78d3221860c740f24ef672e7a7d8f733e072a48f37a66480"
    },
    {
      "source": "images/Experiments/P3_HS_S_NS.png",
      "converted": "images/Experiments/P3_HS_S_NS.png",
      "status": "PASS",
      "sha256": "fca4b9f31a613470e65d0d4644b45b980d83edbbe8a75ef8324803958720e6ba"
    },
    {
      "source": "images/Experiments/P3_SH.png",
      "converted": "images/Experiments/P3_SH.png",
      "status": "PASS",
      "sha256": "45935a2ffaab54bcf7c5b94010221f756758cd0b42ff0f8e88ea74dd5339497a"
    },
    {
      "source": "images/Experiments/P3_SH_NS.png",
      "converted": "images/Experiments/P3_SH_NS.png",
      "status": "PASS",
      "sha256": "a4fdfa3e8eaf7eaf2848b470a972a90619a7e8854b46c995c354904c63b3f38a"
    },
    {
      "source": "images/Experiments/P3_SH_NS_S.png",
      "converted": "images/Experiments/P3_SH_NS_S.png",
      "status": "PASS",
      "sha256": "787274ac27573b37d045451d803c7b564f1b50f152d6af694df5da7863d04110"
    },
    {
      "source": "images/Experiments/P3_SH_S.png",
      "converted": "images/Experiments/P3_SH_S.png",
      "status": "PASS",
      "sha256": "f00ff40c52138f9c0f2765a4acf17af57fc2d7524bfb76dc04b6b69455e1aa20"
    },
    {
      "source": "images/Experiments/P3_SH_S_NS.png",
      "converted": "images/Experiments/P3_SH_S_NS.png",
      "status": "PASS",
      "sha256": "f69912bc0810dc1c39af95afbf6948ae94a6d5f456d5f9cc5e2decdf88fcfb9b"
    },
    {
      "source": "images/Experiments/Phase1.png",
      "converted": "images/Experiments/Phase1.png",
      "status": "PASS",
      "sha256": "8d43d9e27fbc448ffaccc420e0b9a26c5fbe444fa34148302e5f9be015cef1c3"
    },
    {
      "source": "images/Experiments/Phase2.png",
      "converted": "images/Experiments/Phase2.png",
      "status": "PASS",
      "sha256": "0231e00894968e6f2090682747b50775bcbd88d875538142fb0190f5c66bbcf6"
    },
    {
      "source": "images/Experiments/Phase3.png",
      "converted": "images/Experiments/Phase3.png",
      "status": "PASS",
      "sha256": "94f1ea0ce2eeaf86799643cb446929b7ecaacfa645289c3f5aa5514c851f5e7c"
    },
    {
      "source": "images/HiDDeN.png",
      "converted": "images/HiDDeN.png",
      "status": "PASS",
      "sha256": "956257d8f837038353b626b1268f90ed827e8311c316291fc9bc6ec66313730f"
    },
    {
      "source": "images/Stega.png",
      "converted": "images/Stega.png",
      "status": "PASS",
      "sha256": "334c8cb6bc0c852c86cf0660cc0f8f23b0fe48abe97c5be80bbfb57568ba9787"
    },
    {
      "source": "images/deepfake.png",
      "converted": "images/deepfake.png",
      "status": "PASS",
      "sha256": "41d98dacfd2b43bf104749108442ae2834386e86bf8a014cd31a2936c6ced3b9"
    },
    {
      "source": "images/digital-watermarking-market-size.jpg",
      "converted": "images/digital-watermarking-market-size.jpg",
      "status": "PASS",
      "sha256": "a3bf956b9e99d0a8875635eb9ac541cf445b231335a9ec785b552bed2d944fdc"
    },
    {
      "source": "images/sample.jpeg",
      "converted": "images/sample.jpeg",
      "status": "PASS",
      "sha256": "3374406d134f8d194b680d15b59a4d1998ee7e1f5c34de0e584e77bfd7d0f103"
    },
    {
      "source": "images/visible-and-invisible.jpg",
      "converted": "images/visible-and-invisible.jpg",
      "status": "PASS",
      "sha256": "14977d5e8b1e8df738002a84b84b67f31fefbd3939345786eda2006f55ef7b3f"
    },
    {
      "source": "images/watermark-removal.png",
      "converted": "images/watermark-removal.png",
      "status": "PASS",
      "sha256": "4dec87f2f7b011f95375b5d93da972092776aa5c40dddcfb42cb072dc63dc951"
    }
  ]
}
